Dynamic Correlation Clustering in Sublinear Update Time

We study the classic problem of correlation clustering in dynamic node streams. In this setting, nodes are either added or randomly deleted over time, and each node pair is connected by a positive or negative edge. The objective is to continuously find a partition which minimizes the sum of positive edges crossing clusters and negative edges within clusters. We present an algorithm that maintains an $O(1)$-approximation with $O$(polylog $n$) amortized update time. Prior to our work, Behnezhad, Charikar, Ma, and L. Tan achieved a $5$-approximation with $O(1)$ expected update time in edge streams which translates in node streams to an $O(D)$-update time where $D$ is the maximum possible degree. Finally we complement our theoretical analysis with experiments on real world data.

==> figures/figure_dynamic_cc_map.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure_dynamic_cc_map.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1383.5204467bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56325969)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.0106725,0.55385108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Main theorem}\end{tabular}}}}%
    \put(0.10924189,0.55773032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: original paper and how to bound the approximation ratio} \cite{DBLP:conf/icml/Cohen-AddadLMNP21}: A solution satisfying $C_1,\ldots,C_k$:\\1. $\forall i \in \{ 1, 2, \dots, k\}$ and $u \in C_i$ such that $|C_i|>1$ we have $|N_G (u) \cap C_i| \geq \nicefrac{3}{4} |C_i|$\\2. $\forall e = (u, v) \in E$ such that $u \in C_i$, $v \in C_j$ and $i \neq j$ then either $u$ and $v$ are not in $\epsilon$-agreement or both nodes are not $\epsilon$-heavy.\\is an O(1)-approximation.\end{tabular}}}}%
    \put(0.00497735,0.4751489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Our algorithm maintains a solution\\satisfying Conditions 1 and 2 of Lemma~\ref{lem: original paper and how to bound the approximation ratio} \\with polylog n update time on vertex \\insertions and deletions\end{tabular}}}}%
    \put(0.00026185,0.4151887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Section~\ref{sec: All found clusters are dense}, Theorem~\ref{thm: C is dense}: Our\\algorithm maintains a solution satisfying condition 1.\end{tabular}}}}%
    \put(0.21917961,0.47518895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Section~\ref{sec: Finding dense clusters}, Theorem~\ref{thm: all nodes of C are clustered together}: Our\\algorithm maintains a solution satisfying\\condition 2.\end{tabular}}}}%
    \put(0.21841619,0.35755928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Theorem~\ref{thm: ui are heavy}, Lemma~\ref{lem: nodes that enter the anchor set remain in the anchor set},\\ Lemma~\ref{lem: v in R has almost the same neighborhood as its final neighborhood for the largest part of the last important events}\\Basic observations about our algorithm.\end{tabular}}}}%
    \put(0.21973772,0.42448018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: all nodes in R get selected by some node in A1} + Lemma~\ref{lem: all nodes in L2 get connected trough the Connect procedure} \\+ Lemma~\ref{lem: all nodes in L1 get selected by some node in L2}: \\Points in the same dense cluster of OPT  are clustered\\together at any point in time of our Algorithm.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure_dynamic_cc_map.pdf}}%
    \put(0.00886211,0.00173471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: When my degree drops I get notified}, Lemma~\ref{lem: bound on Adu} and Lemma~\ref{lem: non anchor set nodes do not change their neighborhood too much}: Basic observations about our algorithm.\end{tabular}}}}%
    \put(0.03195965,0.06698539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: anchor set nodes do not change their neighborhood too much}, Corollary~\ref{cor: anchor set nodes do not change their neighborhood too much}: If a vertex $u$ is heavy at time $t_u$, then if it belongs\\to a cluster of significantly different  size at time $t$ then the neighborhood of $u$ has changed \\significantly.\end{tabular}}}}%
    \put(0.02927884,0.12015316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: anchor set nodes do not change their neighborhood too much properties}, for any anchor node $u$, and time $t$, if $u$ is not involved in an interesting event\\ during $(t_u, t]$, then its neighborhood in the sparsified graph has not changed drastically.\end{tabular}}}}%
    \put(0.00300127,0.1742759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: anchor set nodes have a high overlap if the interesection is nonempty}, if two nodes have a common neighbor \\in the sparsified, then their neighborhoods in the sparsified graph have a large intersection. \end{tabular}}}}%
    \put(-0.00033249,0.263862){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: two anchor sets have a non empty intersection in our sparse solution}, Corollary~\ref{cor: main corolarry lower bounding the interesection of the neighborhoods between two anchor set nodes in the sparse solution}, two nodes of the anchor set of a given cluster are at distance\\at most 2 and in agreement in the sparsified graph.\end{tabular}}}}%
    \put(0.00158816,0.35456202){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lemma~\ref{lem: anchor set nodes have a high overlap with non anchor set node.}, In the sparse graph, \\for two adjacent nodes $u,v$ in the same\\cluster, $u$ anchor node, then the intersection\\of their neighborhoods is large compared to \\$|N_{\tilde{G_{t_u}}}(u)|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure_dynamic_cc_map.pdf}}%
  \end{picture}%
\endgroup%

